Subtle Biases Need Subtler Measures: Dual Metrics for Evaluating Representative and Affinity Bias in Large Language Models

Research on Large Language Models (LLMs) has often neglected subtle biases that, although less apparent, can significantly influence the models' outputs toward particular social narratives. This study addresses two such biases within LLMs: representative bias, which denotes a tendency of LLMs to generate outputs that mirror the experiences of certain identity groups, and affinity bias, reflecting the models' evaluative preferences for specific narratives or viewpoints. We introduce two novel metrics to measure these biases: the Representative Bias Score (RBS) and the Affinity Bias Score (ABS), and present the Creativity-Oriented Generation Suite (CoGS), a collection of open-ended tasks such as short story writing and poetry composition, designed with customized rubrics to detect these subtle biases. Our analysis uncovers marked representative biases in prominent LLMs, with a preference for identities associated with being white, straight, and men. Furthermore, our investigation of affinity bias reveals distinctive evaluative patterns within each model, akin to `bias fingerprints'. This trend is also seen in human evaluators, highlighting a complex interplay between human and machine bias perceptions.

==> anthology.bib.txt <==
% Please download the latest anthology.bib using the "New File -> From External URL" mechanism in Overleaf.
%
%     http://aclweb.org/anthology/anthology.bib
%
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.

==> figures_data/GPT4_Evaluator/GPT_Content/stacked_bar_category_based_gender.csv <==
man,woman,non-binary,category
61.11,25,13.89,Ethical
47.22,25,27.78,Social
52.78,22.22,25,Technological
58.33,13.89,27.78,Existential
50,19.44,30.56,Mythological
44.44,22.22,33.33,Cosmological
66.67,16.67,16.67,Ecological
66.67,16.67,16.67,Psychological
44.44,19.44,36.11,Historical
41.67,36.11,22.22,Economical

==> figures_data/GPT4_Evaluator/GPT_Content/stacked_bar_category_based_race.csv <==
white,black,asian,category
61.11,22.22,16.67,Ethical
58.33,33.33,8.33,Social
66.67,22.22,11.11,Technological
50,36.11,13.89,Existential
38.89,38.89,22.22,Mythological
55.56,33.33,11.11,Cosmological
63.89,27.78,8.33,Ecological
66.67,25,8.33,Psychological
55.56,30.56,13.89,Historical
61.11,33.33,5.56,Economical

==> figures_data/GPT4_Evaluator/GPT_Content/stacked_bar_task_based_gender.csv <==
tasks,man,woman,nonBinary
dialogueDuel,90,10,0
veryShortStory,16.67,10,73.33
shortPoem,43.33,16.67,40
interviewScript,63.33,26.67,10
dance,40,23.33,36.67
song,86.67,6.67,6.67
paint,83.33,6.67,10
game,23.33,20,56.67
haiku,53.33,46.67,0
puzzle,20,43.33,36.67
blog,86.67,13.33,0
trivia,33.33,36.67,30

==> figures_data/GPT4_Evaluator/GPT_Content/stacked_bar_task_based_race.csv <==
tasks,white,black,asian
dialogueDuel,83.33,13.33,3.33
veryShortStory,23.33,70,6.67
shortPoem,53.33,30,16.67
interviewScript,43.33,30,26.67
dance,70,16.67,13.33
song,100,0,0
paint,83.33,16.67,0
game,43.33,50,6.67
haiku,50,40,10
puzzle,26.67,30,43.33
blog,56.67,40,3.33
trivia,60,26.67,13.33

==> figures_data/GPT4_Evaluator/GPT_Content/stacked_bar_task_based_sex.csv <==
tasks,straight,queer
dialogueDuel,90,10
veryShortStory,13.33,86.67
shortPoem,63.33,36.67
interviewScript,50,50
dance,56.67,43.33
song,96.67,3.33
paint,80,20
game,33.33,66.67
haiku,96.67,3.33
puzzle,86.67,13.33
blog,80,20
trivia,83.33,16.67

==> figures_data/GPT4_Evaluator/GPT_Content/stacked_bar_theme_based_gender.csv <==
man,woman,non-binary,themes
66.67,16.67,16.67,stars
66.67,25,8.33,rights
41.67,41.67,16.67,drones
66.67,8.33,25,memory
58.33,0,41.67,life
41.67,16.67,41.67,castle
58.33,41.67,0,joy
41.67,25,33.33,family
50,25,25,mountains
75,0,25,fear
33.33,16.67,50,sun
50,33.33,16.67,freedom
58.33,8.33,33.33,social media
75,8.33,16.67,soul
41.67,25,33.33,knight
41.67,25,33.33,fashion
66.67,16.67,16.67,rain
50,33.33,16.67,ghost
50,16.67,33.33,unicorn
33.33,41.67,25,globalisation
50,41.67,8.33,innovation
33.33,33.33,33.33,galaxy
66.67,16.67,16.67,truth
58.33,16.67,25,camera
41.67,33.33,25,fate
50,16.67,33.33,emperor
58.33,25,16.67,friends
83.33,8.33,8.33,trees
41.67,25,33.33,money
50,8.33,41.67,witch

==> figures_data/GPT4_Evaluator/GPT_Content/stacked_bar_theme_based_race.csv <==
white,black,asian,themes
50,50,0,stars
41.67,41.67,16.67,rights
50,33.33,16.67,drones
83.33,16.67,0,memory
50,25,25,life
58.33,25,16.67,castle
50,33.33,16.67,joy
83.33,16.67,0,family
50,41.67,8.33,mountains
66.67,25,8.33,fear
58.33,25,16.67,sun
83.33,8.33,8.33,freedom
75,16.67,8.33,social media
58.33,25,16.67,soul
58.33,41.67,0,knight
50,41.67,8.33,fashion
66.67,16.67,16.67,rain
50,41.67,8.33,ghost
33.33,33.33,33.33,unicorn
75,25,0,globalisation
58.33,41.67,0,innovation
58.33,25,16.67,galaxy
58.33,25,16.67,truth
75,16.67,8.33,camera
66.67,33.33,0,fate
50,33.33,16.67,emperor
41.67,41.67,16.67,friends
83.33,16.67,0,trees
50,33.33,16.67,money
41.67,33.33,25,witch

==> figures_data/GPT4_Evaluator/Llama_Content/stacked_bar_category_based_gender.csv <==
man,woman,non-binary,category
75,22.22,2.78,Ethical
58.33,25,16.67,Social
75,16.67,8.33,Technological
58.33,22.22,19.44,Existential
50,25,25,Mythological
63.89,27.78,8.33,Cosmological
66.67,16.67,16.67,Ecological
69.44,13.89,16.67,Psychological
47.22,13.89,38.89,Historical
63.89,25,11.11,Economical

==> figures_data/GPT4_Evaluator/Llama_Content/stacked_bar_category_based_race.csv <==
white,black,asian,category
30.56,55.56,13.89,Ethical
38.89,44.44,16.67,Social
16.67,58.33,25,Technological
33.33,36.11,30.56,Existential
30.56,38.89,30.56,Mythological
47.22,47.22,5.56,Cosmological
47.22,38.89,13.89,Ecological
13.89,69.44,16.67,Psychological
22.22,61.11,16.67,Historical
27.78,55.56,16.67,Economical

==> figures_data/GPT4_Evaluator/Llama_Content/stacked_bar_task_based_gender.csv <==
tasks,man,woman,nonBinary
dialogueDuel,83.33,6.67,10
veryShortStory,40,26.67,33.33
shortPoem,53.33,20,26.67
interviewScript,63.33,33.33,3.33
dance,53.33,26.67,20
song,93.33,3.33,3.33
paint,73.33,13.33,13.33
game,36.67,23.33,40
haiku,80,13.33,6.67
puzzle,56.67,36.67,6.67
blog,73.33,20,6.67
trivia,46.67,26.67,26.67

==> figures_data/GPT4_Evaluator/Llama_Content/stacked_bar_task_based_race.csv <==
tasks,white,black,asian
dialogueDuel,100,0,0
veryShortStory,42.86,42.86,14.29
shortPoem,75,25,0
interviewScript,59.26,29.63,11.11
dance,50,50,0
song,100,0,0
paint,26.32,57.89,15.79
game,30.77,46.15,23.08
haiku,62.5,37.5,0
puzzle,68,24,8
blog,25,50,25
trivia,55.17,10.34,34.48

==> figures_data/GPT4_Evaluator/Llama_Content/stacked_bar_task_based_sex.csv <==
tasks,straight,queer
dialogueDuel,100,0
veryShortStory,26.67,73.33
shortPoem,73.33,26.67
interviewScript,73.33,26.67
dance,53.33,46.67
song,83.33,16.67
paint,43.33,56.67
game,46.67,53.33
haiku,90,10
puzzle,83.33,16.67
blog,83.33,16.67
trivia,53.33,46.67

==> figures_data/GPT4_Evaluator/Llama_Content/stacked_bar_theme_based.csv <==
white,black,asian,themes
50,41.67,8.33,stars
25,41.67,33.33,rights
16.67,50,33.33,drones
25,58.33,16.67,memory
41.67,50,8.33,life
16.67,58.33,25,castle
16.67,66.67,16.67,joy
50,33.33,16.67,family
25,50,25,mountains
0,83.33,16.67,fear
41.67,58.33,0,sun
25,75,0,freedom
16.67,75,8.33,social media
25,41.67,33.33,soul
41.67,58.33,0,knight
33.33,50,16.67,fashion
66.67,33.33,0,rain
25,41.67,33.33,ghost
33.33,41.67,25,unicorn
25,58.33,16.67,globalisation
25,50,25,innovation
50,41.67,8.33,galaxy
41.67,50,8.33,truth
16.67,50,33.33,camera
33.33,16.67,50,fate
8.33,66.67,25,emperor
33.33,50,16.67,friends
50,33.33,16.67,trees
33.33,58.33,8.33,money
33.33,33.33,33.33,witch

==> figures_data/GPT4_Evaluator/Llama_Content/stacked_bar_theme_based_gender.csv <==
man,woman,non-binary,themes
50,33.33,16.67,stars
66.67,33.33,0,rights
66.67,25,8.33,drones
75,0,25,memory
58.33,25,16.67,life
66.67,0,33.33,castle
66.67,16.67,16.67,joy
58.33,33.33,8.33,family
50,16.67,33.33,mountains
66.67,25,8.33,fear
83.33,16.67,0,sun
75,16.67,8.33,freedom
83.33,8.33,8.33,social media
66.67,8.33,25,soul
41.67,8.33,50,knight
58.33,16.67,25,fashion
75,16.67,8.33,rain
66.67,25,8.33,ghost
33.33,25,41.67,unicorn
75,16.67,8.33,globalisation
58.33,33.33,8.33,innovation
58.33,33.33,8.33,galaxy
83.33,16.67,0,truth
75,16.67,8.33,camera
50,33.33,16.67,fate
33.33,33.33,33.33,emperor
58.33,25,16.67,friends
75,16.67,8.33,trees
58.33,25,16.67,money
50,25,25,witch

==> figures_data/GPT4_Evaluator/Mixtral_Content/stacked_bar_category_based_gender.csv <==
man,woman,non-binary,category
61.11,19.44,19.44,Ethical
66.67,8.33,25,Social
58.33,22.22,19.44,Technological
61.11,19.44,19.44,Existential
58.33,16.67,25,Mythological
58.33,30.56,11.11,Cosmological
52.78,16.67,30.56,Ecological
58.33,13.89,27.78,Psychological
27.78,30.56,41.67,Historical
61.11,19.44,19.44,Economical

==> figures_data/GPT4_Evaluator/Mixtral_Content/stacked_bar_category_based_race.csv <==
white,black,asian,category
72.22,19.44,8.33,Ethical
50,33.33,16.67,Social
72.22,27.78,0,Technological
63.89,30.56,5.56,Existential
69.44,13.89,16.67,Mythological
66.67,19.44,13.89,Cosmological
69.44,25,5.56,Ecological
63.89,19.44,16.67,Psychological
55.56,27.78,16.67,Historical
72.22,16.67,11.11,Economical

==> figures_data/GPT4_Evaluator/Mixtral_Content/stacked_bar_task_based_gender.csv <==
tasks,man,woman,nonBinary
dialogueDuel,90,10,0
veryShortStory,23.33,16.67,60
shortPoem,40,23.33,36.67
interviewScript,63.33,23.33,13.33
dance,50,13.33,36.67
song,83.33,0,16.67
paint,63.33,20,16.67
game,23.33,16.67,60
haiku,56.67,40,3.33
puzzle,43.33,26.67,30
blog,80,16.67,3.33
trivia,60,30,10

==> figures_data/GPT4_Evaluator/Mixtral_Content/stacked_bar_task_based_race.csv <==
tasks,white,black,asian
dialogueDuel,76.67,13.33,10
veryShortStory,36.67,50,13.33
shortPoem,56.67,23.33,20
interviewScript,70,13.33,16.67
dance,73.33,16.67,10
song,93.33,6.67,0
paint,80,20,0
game,36.67,60,3.33
haiku,70,13.33,16.67
puzzle,33.33,30,36.67
blog,90,10,0
trivia,70,23.33,6.67

==> figures_data/GPT4_Evaluator/Mixtral_Content/stacked_bar_task_based_sex.csv <==
tasks,straight,queer
dialogueDuel,83.33,16.67
veryShortStory,26.67,73.33
shortPoem,50,50
interviewScript,76.67,23.33
dance,70,30
song,90,10
paint,83.33,16.67
game,53.33,46.67
haiku,96.67,3.33
puzzle,60,40
blog,83.33,16.67
trivia,70,30

==> figures_data/GPT4_Evaluator/Mixtral_Content/stacked_bar_theme_based.csv <==
white,black,asian,themes
66.67,33.33,0,stars
91.67,8.33,0,rights
66.67,33.33,0,drones
58.33,16.67,25,memory
66.67,25,8.33,life
58.33,25,16.67,castle
75,16.67,8.33,joy
75,25,0,family
75,25,0,mountains
58.33,25,16.67,fear
66.67,8.33,25,sun
66.67,8.33,25,freedom
83.33,16.67,0,social media
58.33,41.67,0,soul
50,33.33,16.67,knight
41.67,33.33,25,fashion
50,33.33,16.67,rain
50,33.33,16.67,ghost
83.33,0,16.67,unicorn
75,16.67,8.33,globalisation
50,25,25,innovation
66.67,16.67,16.67,galaxy
58.33,41.67,0,truth
66.67,33.33,0,camera
66.67,25,8.33,fate
58.33,25,16.67,emperor
33.33,41.67,25,friends
83.33,16.67,0,trees
91.67,8.33,0,money
75,8.33,16.67,witch

==> figures_data/GPT4_Evaluator/Mixtral_Content/stacked_bar_theme_based_gender.csv <==
man,woman,non-binary,themes
58.33,25,16.67,stars
58.33,41.67,0,rights
58.33,25,16.67,drones
58.33,16.67,25,memory
58.33,33.33,8.33,life
16.67,25,58.33,castle
58.33,8.33,33.33,joy
75,0,25,family
50,16.67,33.33,mountains
58.33,16.67,25,fear
66.67,33.33,0,sun
66.67,0,33.33,freedom
66.67,16.67,16.67,social media
75,16.67,8.33,soul
33.33,41.67,25,knight
58.33,8.33,33.33,fashion
58.33,8.33,33.33,rain
66.67,8.33,25,ghost
66.67,16.67,16.67,unicorn
66.67,16.67,16.67,globalisation
58.33,16.67,25,innovation
50,33.33,16.67,galaxy
58.33,16.67,25,truth
50,25,25,camera
50,8.33,41.67,fate
33.33,25,41.67,emperor
66.67,16.67,16.67,friends
50,25,25,trees
58.33,25,16.67,money
41.67,25,33.33,witch

==> figures_data/Llama2_Evaluator/GPT_Content/stacked_bar_category_based_gender.csv <==
man,woman,non-binary,category
25,61.11,13.89,Ethical
30.56,38.89,30.56,Social
36.11,33.33,25,Technological
30.56,44.44,22.22,Existential
11.11,58.33,19.44,Mythological
16.67,44.44,25,Cosmological
19.44,36.11,36.11,Ecological
30.56,41.67,25,Psychological
11.11,50,38.89,Historical
16.67,50,27.78,Economical

==> figures_data/Llama2_Evaluator/GPT_Content/stacked_bar_category_based_race.csv <==
white,black,asian,category
33.33,61.11,5.56,Ethical
38.89,38.89,16.67,Social
27.78,61.11,11.11,Technological
30.56,55.56,11.11,Existential
25,61.11,11.11,Mythological
25,47.22,13.89,Cosmological
33.33,38.89,19.44,Ecological
19.44,58.33,13.89,Psychological
33.33,44.44,22.22,Historical
30.56,58.33,11.11,Economical

==> figures_data/Llama2_Evaluator/GPT_Content/stacked_bar_task_based_gender.csv <==
tasks,man,woman,nonBinary
dialogueDuel,6.67,76.67,16.67
veryShortStory,13.33,26.67,50
shortPoem,73.33,13.33,13.33
interviewScript,43.33,53.33,3.33
dance,3.33,53.33,43.33
song,26.67,53.33,10
paint,56.67,30,13.33
game,3.33,23.33,66.67
haiku,3.33,63.33,33.33
puzzle,0,56.67,43.33
blog,20,46.67,0
trivia,23.33,53.33,23.33

==> figures_data/Llama2_Evaluator/GPT_Content/stacked_bar_task_based_race.csv <==
tasks,white,black,asian
dialogueDuel,6.67,63.33,30
veryShortStory,16.67,80,3.33
shortPoem,83.33,16.67,0
interviewScript,36.67,63.33,0
dance,3.33,86.67,10
song,46.67,30,3.33
paint,53.33,40,6.67
game,33.33,53.33,6.67
haiku,16.67,43.33,40
puzzle,3.33,46.67,50
blog,26.67,50,0
trivia,30,56.67,13.33

==> figures_data/Llama2_Evaluator/GPT_Content/stacked_bar_task_based_sex.csv <==
tasks,straight,queer
dialogueDuel,40,60
veryShortStory,6.67,93.33
shortPoem,76.67,23.33
interviewScript,43.33,56.67
dance,13.33,86.67
song,66.67,33.33
paint,36.67,63.33
game,6.67,90
haiku,23.33,76.67
puzzle,16.67,83.33
blog,26.67,73.33
trivia,26.67,73.33

==> figures_data/Llama2_Evaluator/GPT_Content/stacked_bar_theme_based_gender.csv <==
man,woman,non-binary,themes
25,50,16.67,stars
33.33,66.67,0,rights
41.67,41.67,8.33,drones
41.67,25,33.33,memory
41.67,25,33.33,life
8.33,58.33,33.33,castle
25,50,16.67,joy
16.67,50,33.33,family
8.33,58.33,16.67,mountains
25,50,25,fear
16.67,41.67,33.33,sun
25,58.33,16.67,freedom
33.33,41.67,25,social media
33.33,50,8.33,soul
8.33,66.67,25,knight
33.33,41.67,25,fashion
25,25,41.67,rain
16.67,75,0,ghost
0,58.33,25,unicorn
0,41.67,50,globalisation
33.33,58.33,8.33,innovation
8.33,41.67,25,galaxy
16.67,58.33,25,truth
33.33,16.67,41.67,camera
16.67,58.33,25,fate
16.67,25,58.33,emperor
41.67,25,33.33,friends
25,25,50,trees
16.67,50,25,money
16.67,41.67,33.33,witch

==> figures_data/Llama2_Evaluator/GPT_Content/stacked_bar_theme_based_race.csv <==
white,black,asian,themes
25,58.33,8.33,stars
33.33,58.33,8.33,rights
25,66.67,8.33,drones
8.33,66.67,8.33,memory
16.67,75,8.33,life
41.67,25,33.33,castle
25,75,0,joy
50,25,16.67,family
41.67,41.67,16.67,mountains
25,33.33,33.33,fear
41.67,16.67,33.33,sun
25,66.67,8.33,freedom
25,58.33,16.67,social media
33.33,50,16.67,soul
33.33,50,16.67,knight
33.33,41.67,25,fashion
41.67,41.67,8.33,rain
41.67,41.67,16.67,ghost
25,58.33,8.33,unicorn
41.67,41.67,16.67,globalisation
33.33,66.67,0,innovation
8.33,66.67,0,galaxy
41.67,58.33,0,truth
33.33,58.33,8.33,camera
41.67,41.67,8.33,fate
25,58.33,16.67,emperor
33.33,50,8.33,friends
16.67,33.33,33.33,trees
16.67,66.67,16.67,money
8.33,83.33,8.33,witch

==> figures_data/Llama2_Evaluator/Llama_Content/stacked_bar_task_based_gender.csv <==
tasks,man,woman,nonBinary
dialogueDuel,16.67,43.33,40
veryShortStory,26.67,13.33,26.67
shortPoem,56.67,16.67,23.33
interviewScript,40,46.67,3.33
dance,13.33,66.67,20
song,26.67,40,33.33
paint,70,13.33,13.33
game,26.67,26.67,46.67
haiku,33.33,46.67,20
puzzle,23.33,56.67,20
blog,50,26.67,13.33
trivia,16.67,53.33,30

==> figures_data/Llama2_Evaluator/Llama_Content/stacked_bar_task_based_race.csv <==
tasks,white,black,asian
dialogueDuel,0,66.67,33.33
veryShortStory,28.57,14.29,0
shortPoem,62.5,0,0
interviewScript,44.44,40.74,3.7
dance,33.33,66.67,0
song,54.55,18.18,0
paint,47.37,21.05,21.05
game,38.46,30.77,15.38
haiku,62.5,0,25
puzzle,24,40,36
blog,37.5,0,0
trivia,41.38,27.59,20.69

==> figures_data/Llama2_Evaluator/Llama_Content/stacked_bar_task_based_sex.csv <==
tasks,straight,queer
dialogueDuel,33.33,66.67
veryShortStory,16.67,80
shortPoem,63.33,33.33
interviewScript,30,70
dance,30,70
song,56.67,43.33
paint,16.67,83.33
game,26.67,70
haiku,56.67,43.33
puzzle,33.33,66.67
blog,30,63.33
trivia,16.67,70

==> figures_data/Llama2_Evaluator/Mixtral_Content/stacked_bar_category_based_gender.csv <==
man,woman,non-binary,category
22.22,38.89,33.33,Ethical
27.78,27.78,44.44,Social
22.22,36.11,36.11,Technological
25,44.44,27.78,Existential
19.44,41.67,33.33,Mythological
36.11,25,19.44,Cosmological
8.33,41.67,47.22,Ecological
13.89,41.67,36.11,Psychological
5.56,38.89,50,Historical
30.56,30.56,33.33,Economical

==> figures_data/Llama2_Evaluator/Mixtral_Content/stacked_bar_category_based_race.csv <==
white,black,asian,category
47.22,41.67,8.33,Ethical
33.33,55.56,5.56,Social
41.67,50,2.78,Technological
50,33.33,8.33,Existential
38.89,33.33,13.89,Mythological
25,50,8.33,Cosmological
30.56,47.22,8.33,Ecological
30.56,69.44,0,Psychological
25,52.78,13.89,Historical
36.11,52.78,8.33,Economical

==> figures_data/Llama2_Evaluator/Mixtral_Content/stacked_bar_task_based_gender.csv <==
tasks,man,woman,nonBinary
dialogueDuel,6.67,46.67,46.67
veryShortStory,10,23.33,66.67
shortPoem,43.33,33.33,23.33
interviewScript,40,43.33,10
dance,10,56.67,33.33
song,33.33,46.67,6.67
paint,36.67,26.67,36.67
game,20,20,53.33
haiku,13.33,63.33,23.33
puzzle,0,23.33,76.67
blog,36.67,16.67,13.33
trivia,3.33,40,43.33

==> figures_data/Llama2_Evaluator/Mixtral_Content/stacked_bar_task_based_race.csv <==
tasks,white,black,asian
dialogueDuel,20,73.33,6.67
veryShortStory,30,66.67,0
shortPoem,70,30,0
interviewScript,46.67,50,3.33
dance,43.33,50,6.67
song,43.33,36.67,0
paint,46.67,26.67,13.33
game,43.33,46.67,10
haiku,16.67,66.67,16.67
puzzle,13.33,60,26.67
blog,16.67,33.33,3.33
trivia,40,43.33,6.67

==> figures_data/Llama2_Evaluator/Mixtral_Content/stacked_bar_task_based_sex.csv <==
tasks,straight,queer
dialogueDuel,23.33,76.67
veryShortStory,26.67,70
shortPoem,50,50
interviewScript,33.33,60
dance,40,60
song,30,70
paint,60,40
game,23.33,73.33
haiku,43.33,56.67
puzzle,16.67,83.33
blog,46.67,40
trivia,23.33,73.33

==> figures_data/Llama2_Evaluator/Mixtral_Content/stacked_bar_theme_based.csv <==
white,black,asian,themes
33.33,50,8.33,stars
75,16.67,0,rights
58.33,41.67,0,drones
41.67,58.33,0,memory
41.67,41.67,8.33,life
41.67,41.67,16.67,castle
25,75,0,joy
25,58.33,16.67,family
25,66.67,0,mountains
25,75,0,fear
16.67,58.33,8.33,sun
25,58.33,16.67,freedom
33.33,50,8.33,social media
58.33,25,8.33,soul
0,83.33,8.33,knight
50,41.67,0,fashion
25,33.33,16.67,rain
25,50,16.67,ghost
50,25,0,unicorn
16.67,66.67,16.67,globalisation
33.33,50,8.33,innovation
25,41.67,8.33,galaxy
41.67,50,8.33,truth
33.33,58.33,0,camera
50,33.33,8.33,fate
33.33,33.33,16.67,emperor
25,66.67,0,friends
41.67,41.67,8.33,trees
58.33,41.67,0,money
41.67,25,25,witch

==> figures_data/Llama2_Evaluator/Mixtral_Content/stacked_bar_theme_based_gender.csv <==
man,woman,non-binary,themes
41.67,16.67,16.67,stars
16.67,50,33.33,rights
25,25,41.67,drones
25,33.33,41.67,memory
16.67,50,25,life
16.67,33.33,50,castle
0,50,41.67,joy
25,25,50,family
16.67,41.67,41.67,mountains
16.67,41.67,25,fear
41.67,41.67,16.67,sun
25,41.67,33.33,freedom
16.67,41.67,33.33,social media
33.33,41.67,25,soul
0,50,41.67,knight
25,33.33,41.67,fashion
8.33,41.67,50,rain
16.67,50,33.33,ghost
25,25,41.67,unicorn
50,33.33,8.33,globalisation
25,33.33,41.67,innovation
25,16.67,25,galaxy
25,25,33.33,truth
25,41.67,33.33,camera
25,41.67,33.33,fate
0,33.33,58.33,emperor
33.33,25,41.67,friends
0,41.67,50,trees
16.67,25,50,money
16.67,50,25,witch

==> figures_data/Mixtral_Evaluator/GPT_Content/stacked_bar_category_based_gender.csv <==
man,woman,non-binary,category
41.67,22.22,36.11,Ethical
22.22,25,52.78,Social
38.89,30.56,30.56,Technological
30.56,22.22,47.22,Existential
19.44,30.56,47.22,Mythological
16.67,30.56,52.78,Cosmological
22.22,19.44,58.33,Ecological
30.56,33.33,36.11,Psychological
19.44,30.56,50,Historical
19.44,30.56,50,Economical

==> figures_data/Mixtral_Evaluator/GPT_Content/stacked_bar_category_based_race.csv <==
white,black,asian,category
36.11,41.67,22.22,Ethical
27.78,44.44,27.78,Social
41.67,38.89,19.44,Technological
47.22,44.44,8.33,Existential
33.33,36.11,30.56,Mythological
30.56,38.89,30.56,Cosmological
38.89,36.11,25,Ecological
27.78,41.67,30.56,Psychological
47.22,27.78,25,Historical
25,50,25,Economical

==> figures_data/Mixtral_Evaluator/GPT_Content/stacked_bar_task_based_gender.csv <==
tasks,man,woman,nonBinary
dialogueDuel,33.33,23.33,43.33
veryShortStory,23.33,10,66.67
shortPoem,33.33,13.33,53.33
interviewScript,30,60,10
dance,26.67,33.33,40
song,43.33,30,26.67
paint,50,30,20
game,6.67,26.67,66.67
haiku,13.33,20,66.67
puzzle,16.67,10,73.33
blog,10,40,46.67
trivia,26.67,33.33,40

==> figures_data/Mixtral_Evaluator/GPT_Content/stacked_bar_task_based_race.csv <==
tasks,white,black,asian
dialogueDuel,46.67,23.33,30
veryShortStory,36.67,53.33,10
shortPoem,56.67,26.67,16.67
interviewScript,20,63.33,16.67
dance,40,43.33,16.67
song,80,16.67,3.33
paint,46.67,53.33,0
game,20,50,30
haiku,13.33,10,76.67
puzzle,26.67,23.33,50
blog,13.33,70,16.67
trivia,26.67,46.67,26.67

==> figures_data/Mixtral_Evaluator/GPT_Content/stacked_bar_task_based_sex.csv <==
tasks,straight,queer
dialogueDuel,100,0
veryShortStory,10,90
shortPoem,50,50
interviewScript,46.67,53.33
dance,30,53.33
song,83.33,16.67
paint,50,36.67
game,43.33,43.33
haiku,63.33,36.67
puzzle,30,70
blog,33.33,66.67
trivia,50,46.67

==> figures_data/Mixtral_Evaluator/GPT_Content/stacked_bar_theme_based_gender.csv <==
man,woman,non-binary,themes
16.67,33.33,50,stars
41.67,16.67,41.67,rights
33.33,33.33,33.33,drones
33.33,25,41.67,memory
33.33,25,41.67,life
33.33,41.67,25,castle
16.67,58.33,25,joy
16.67,33.33,50,family
25,25,50,mountains
41.67,16.67,41.67,fear
25,8.33,66.67,sun
33.33,33.33,33.33,freedom
50,25,25,social media
41.67,8.33,50,soul
0,33.33,66.67,knight
16.67,33.33,50,fashion
16.67,25,58.33,rain
8.33,41.67,41.67,ghost
25,33.33,41.67,unicorn
16.67,16.67,66.67,globalisation
25,16.67,58.33,innovation
8.33,50,41.67,galaxy
50,16.67,33.33,truth
33.33,33.33,33.33,camera
16.67,33.33,50,fate
25,16.67,58.33,emperor
33.33,8.33,58.33,friends
25,8.33,66.67,trees
16.67,58.33,25,money
25,16.67,58.33,witch

==> figures_data/Mixtral_Evaluator/GPT_Content/stacked_bar_theme_based_race.csv <==
white,black,asian,themes
33.33,50,16.67,stars
41.67,25,33.33,rights
50,33.33,16.67,drones
33.33,25,41.67,memory
50,50,0,life
41.67,33.33,25,castle
33.33,41.67,25,joy
33.33,41.67,25,family
33.33,41.67,25,mountains
16.67,58.33,25,fear
33.33,33.33,33.33,sun
50,33.33,16.67,freedom
33.33,41.67,25,social media
50,41.67,8.33,soul
50,25,25,knight
16.67,50,33.33,fashion
41.67,33.33,25,rain
50,33.33,16.67,ghost
25,41.67,33.33,unicorn
25,50,25,globalisation
33.33,50,16.67,innovation
25,33.33,41.67,galaxy
16.67,66.67,16.67,truth
41.67,41.67,16.67,camera
41.67,41.67,16.67,fate
50,25,25,emperor
33.33,41.67,25,friends
41.67,33.33,25,trees
16.67,50,33.33,money
25,33.33,41.67,witch

==> figures_data/Mixtral_Evaluator/Llama_Content/stacked_bar_category_based_gender.csv <==
man,woman,non-binary,category
25,41.67,33.33,Ethical
22.22,30.56,47.22,Social
30.56,33.33,36.11,Technological
44.44,16.67,38.89,Existential
13.89,36.11,50,Mythological
30.56,33.33,36.11,Cosmological
30.56,25,41.67,Ecological
25,36.11,38.89,Psychological
25,36.11,38.89,Historical
25,38.89,36.11,Economical

==> figures_data/Mixtral_Evaluator/Llama_Content/stacked_bar_category_based_race.csv <==
white,black,asian,category
19.44,52.78,27.78,Ethical
38.89,33.33,25,Social
16.67,41.67,41.67,Technological
25,16.67,58.33,Existential
19.44,41.67,38.89,Mythological
30.56,50,19.44,Cosmological
25,41.67,33.33,Ecological
13.89,58.33,27.78,Psychological
27.78,41.67,30.56,Historical
27.78,50,22.22,Economical

==> figures_data/Mixtral_Evaluator/Llama_Content/stacked_bar_task_based_gender.csv <==
tasks,man,woman,nonBinary
dialogueDuel,53.33,30,16.67
veryShortStory,13.33,26.67,60
shortPoem,16.67,16.67,66.67
interviewScript,16.67,50,33.33
dance,23.33,40,36.67
song,36.67,26.67,36.67
paint,60,23.33,16.67
game,13.33,53.33,33.33
haiku,13.33,10,73.33
puzzle,33.33,40,26.67
blog,30,46.67,23.33
trivia,16.67,30,53.33

==> figures_data/Mixtral_Evaluator/Llama_Content/stacked_bar_task_based_race.csv <==
tasks,white,black,asian
dialogueDuel,3.33,76.67,20
veryShortStory,33.33,30,36.67
shortPoem,6.67,63.33,30
interviewScript,33.33,53.33,13.33
dance,13.33,66.67,20
song,33.33,50,16.67
paint,43.33,46.67,6.67
game,20,46.67,33.33
haiku,0,13.33,86.67
puzzle,46.67,13.33,40
blog,30,43.33,26.67
trivia,30,10,60

==> figures_data/Mixtral_Evaluator/Llama_Content/stacked_bar_task_based_sex.csv <==
tasks,straight,queer
dialogueDuel,96.67,3.33
veryShortStory,13.33,86.67
shortPoem,30,70
interviewScript,30,53.33
dance,63.33,36.67
song,60,40
paint,46.67,53.33
game,70,26.67
haiku,56.67,43.33
puzzle,50,50
blog,20,73.33
trivia,26.67,70

==> figures_data/Mixtral_Evaluator/Llama_Content/stacked_bar_theme_based_gender.csv <==
man,woman,non-binary,themes
58.33,16.67,25,stars
8.33,58.33,33.33,rights
41.67,33.33,25,drones
25,41.67,33.33,memory
66.67,0,33.33,life
25,50,25,castle
33.33,16.67,50,joy
16.67,33.33,50,family
33.33,16.67,50,mountains
16.67,50,33.33,fear
16.67,25,58.33,sun
41.67,33.33,25,freedom
33.33,25,41.67,social media
41.67,25,33.33,soul
25,33.33,41.67,knight
16.67,25,58.33,fashion
25,33.33,41.67,rain
33.33,41.67,25,ghost
0,25,75,unicorn
8.33,50,41.67,globalisation
16.67,50,33.33,innovation
16.67,58.33,25,galaxy
25,33.33,41.67,truth
16.67,41.67,41.67,camera
25,25,50,fate
25,25,50,emperor
33.33,33.33,33.33,friends
33.33,25,33.33,trees
50,16.67,33.33,money
8.33,41.67,50,witch

==> figures_data/Mixtral_Evaluator/Llama_Content/stacked_bar_theme_based_race.csv <==
white,black,asian,themes
41.67,33.33,25,stars
8.33,41.67,50,rights
8.33,33.33,58.33,drones
8.33,66.67,25,memory
25,16.67,58.33,life
25,41.67,33.33,castle
16.67,58.33,25,joy
41.67,33.33,16.67,family
8.33,58.33,33.33,mountains
16.67,50,33.33,fear
33.33,41.67,25,sun
16.67,75,8.33,freedom
16.67,50,33.33,social media
25,16.67,58.33,soul
33.33,50,16.67,knight
41.67,25,33.33,fashion
25,33.33,41.67,rain
25,25,50,ghost
16.67,50,33.33,unicorn
25,33.33,41.67,globalisation
33.33,50,16.67,innovation
16.67,75,8.33,galaxy
33.33,41.67,25,truth
25,41.67,33.33,camera
25,16.67,58.33,fate
25,33.33,41.67,emperor
33.33,41.67,25,friends
41.67,33.33,25,trees
25,66.67,8.33,money
16.67,50,33.33,witch

==> figures_data/Mixtral_Evaluator/Mixtral_Content/stacked_bar_category_based_gender.csv <==
man,woman,non-binary,category
33.33,30.56,36.11,Ethical
36.11,22.22,41.67,Social
30.56,44.44,25,Technological
50,16.67,33.33,Existential
27.78,16.67,55.56,Mythological
38.89,36.11,25,Cosmological
27.78,27.78,44.44,Ecological
36.11,33.33,30.56,Psychological
19.44,25,55.56,Historical
36.11,22.22,41.67,Economical

==> figures_data/Mixtral_Evaluator/Mixtral_Content/stacked_bar_category_based_race.csv <==
white,black,asian,category
36.11,41.67,22.22,Ethical
44.44,44.44,8.33,Social
38.89,44.44,16.67,Technological
50,30.56,19.44,Existential
50,27.78,22.22,Mythological
25,47.22,27.78,Cosmological
50,38.89,11.11,Ecological
36.11,36.11,25,Psychological
44.44,36.11,19.44,Historical
38.89,36.11,25,Economical

==> figures_data/Mixtral_Evaluator/Mixtral_Content/stacked_bar_task_based_gender.csv <==
tasks,man,woman,nonBinary
dialogueDuel,43.33,26.67,30
veryShortStory,13.33,30,56.67
shortPoem,33.33,20,46.67
interviewScript,30,53.33,16.67
dance,56.67,16.67,26.67
song,43.33,23.33,33.33
paint,63.33,16.67,20
game,23.33,40,36.67
haiku,10,16.67,73.33
puzzle,16.67,13.33,70
blog,46.67,46.67,6.67
trivia,23.33,26.67,50

==> figures_data/Mixtral_Evaluator/Mixtral_Content/stacked_bar_task_based_race.csv <==
tasks,white,black,asian
dialogueDuel,73.33,6.67,16.67
veryShortStory,20,73.33,6.67
shortPoem,60,23.33,16.67
interviewScript,36.67,56.67,6.67
dance,80,10,10
song,56.67,33.33,10
paint,40,50,6.67
game,20,46.67,33.33
haiku,10,20,70
puzzle,36.67,30,33.33
blog,33.33,53.33,13.33
trivia,30,56.67,13.33

==> figures_data/Mixtral_Evaluator/Mixtral_Content/stacked_bar_task_based_sex.csv <==
tasks,straight,queer
dialogueDuel,80,16.67
veryShortStory,23.33,76.67
shortPoem,20,80
interviewScript,66.67,30
dance,80,20
song,46.67,53.33
paint,66.67,26.67
game,43.33,56.67
haiku,66.67,33.33
puzzle,26.67,73.33
blog,36.67,50
trivia,46.67,53.33

==> figures_data/Mixtral_Evaluator/Mixtral_Content/stacked_bar_theme_based_gender.csv <==
man,woman,non-binary,themes
50,33.33,16.67,stars
33.33,41.67,25,rights
33.33,41.67,25,drones
16.67,41.67,41.67,memory
50,16.67,33.33,life
16.67,41.67,41.67,castle
50,33.33,16.67,joy
33.33,8.33,58.33,family
33.33,25,41.67,mountains
41.67,25,33.33,fear
25,50,25,sun
33.33,25,41.67,freedom
33.33,41.67,25,social media
50,16.67,33.33,soul
8.33,33.33,58.33,knight
41.67,25,33.33,fashion
25,33.33,41.67,rain
41.67,25,33.33,ghost
33.33,0,66.67,unicorn
25,33.33,41.67,globalisation
33.33,16.67,50,innovation
41.67,25,33.33,galaxy
33.33,25,41.67,truth
25,50,25,camera
50,16.67,33.33,fate
33.33,0,66.67,emperor
33.33,33.33,33.33,friends
25,25,50,trees
50,16.67,33.33,money
8.33,25,66.67,witch

==> figures_data/Mixtral_Evaluator/Mixtral_Content/stacked_bar_theme_based_race.csv <==
white,black,asian,themes
25,50,25,stars
33.33,41.67,25,rights
41.67,50,8.33,drones
58.33,25,16.67,memory
50,33.33,16.67,life
50,33.33,16.67,castle
41.67,33.33,25,joy
50,25,25,family
58.33,33.33,8.33,mountains
8.33,50,33.33,fear
25,41.67,33.33,sun
50,33.33,16.67,freedom
33.33,50,16.67,social media
58.33,33.33,8.33,soul
41.67,41.67,16.67,knight
41.67,50,0,fashion
41.67,41.67,16.67,rain
41.67,25,33.33,ghost
58.33,33.33,8.33,unicorn
33.33,41.67,25,globalisation
41.67,41.67,16.67,innovation
25,50,25,galaxy
25,50,25,truth
41.67,33.33,25,camera
41.67,25,33.33,fate
41.67,33.33,25,emperor
41.67,58.33,0,friends
50,41.67,8.33,trees
41.67,25,33.33,money
50,25,25,witch
